The Hosts of X-ray Absorption Lines Toward AGNs

Most baryonic matter in the universe exists in gaseous form and can be found in structures such as galactic halos and the low-density intergalactic medium. proposed-ray spectroscopy missions such as Athena, Arcus, and Lynx will have the capability to identify absorption lines in spectra toward bright active galactic nuclei (AGNs), which can be used as a tool to probe this missing matter. In this study, we examine the optical fields surrounding 15 primary observing targets and identify the foreground galaxies and galaxy groups that are potential hosts of absorption. We record the basic properties of the potential host and their angular and physical separation from the AGN line of sight. This process is done by marking the location of various galaxies and groups in optical images of the field surrounding the target and plotting their angular separation vs. redshift to gauge physical proximity to the background source. We identify the surrounding objects according to those which have measured redshifts and those that require them.

==> datafile1.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  2 I2     --      Number    --
   4- 24 A21    --      Name      --
  26- 38 F13.4  --      RA        --
  40- 52 F13.3  --      DEC       --
  54- 58 F5.3   --      Redshift  --
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
 1 1ES 1028+511                10.0000        50.000 0.360 
 2 1RXS J003334.6-192130        0.0000       -19.000 0.610 
 3 1RXS J022716.6+020154        2.0000         2.000 0.457 
 4 1RXS J110337.7-232931       11.0000       -23.000 0.186 
 5 1RXS J111706.3+201410       11.0000        20.000 0.139 
 6 1RXS J151747.3+652522       15.0000        65.000 0.702 
 7 1RXS J153501.1+532042       15.0000        53.000 0.890 
 8 3C 279                      12.0000        -5.000 0.536 
 9 3C 454.3                    22.0000        16.000 0.859 
10 H2356-309                   23.0000       -30.000 0.165 
11 S5 0836+71                   8.0000        70.000 2.172 
12 Ton 116                     12.0000        36.000 1.065 
13 1RXS J122121.7+301041       12.0000        30.000 0.184 
14 1RXS J142239.1+580159       14.0000        58.000 0.635 
15 1RXS J150759.8+041511       15.0000         4.000 1.703 

